Medical Imaging Classification with Cold-Atom Reservoir Computing using Auto-Encoders and Surrogate-Driven Training

We introduce a hybrid quantum-classical pipeline, based on neutral-atom reservoir computing, for medical image classification, focusing on the binary classification task of polyp detection. To deal effectively with the high dimensionality, we integrate a guided auto-encoder. This pipeline learns compact and discriminative representations of image data that are also well-suited for quantum reservoir computing. A key challenge in such systems is the non-differentiable nature of quantum measurements, which creates a 'gradient barrier' for standard training. We overcome this barrier by incorporating a differentiable surrogate model that emulates the quantum layer, enabling end-to-end backpropagation through the entire system. This guided training process is jointly optimized for classification accuracy and for faithful image recovery from the auto-encoder. The learned latent representations are encoded as pulse detuning parameters within a Rydberg Hamiltonian, and quantum embeddings are subsequently obtained through expectation values. These embeddings are then passed to a linear classifier. Our simulations show that this method outperforms some traditional approaches that use PCA or unguided autoencoders. We also conduct ablation studies to assess the impact of various quantum and training parameters, demonstrating the robustness and flexibility of our proposed pipeline for real-world medical imaging applications, even in the current NISQ era.

==> tikzmaker/QGARS_pipeline.txt <==
[[{"x":750,"y":350},{"x":500,"y":100},"",0,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":425,"y":812.5},{"x":900,"y":1112.5},"Dashed Rectangle",1,"\\draw [, dashed] (8.5,-0.5) rectangle  (18,-6.5);","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":912.5,"y":425},{"x":1062.5,"y":725},"Dashed Rectangle",2,"\\draw [, dashed] (18.25,7.25) rectangle  (21.25,1.25);","",[0,0,0],[255,255,255],0,false,27,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":462.5,"y":425},{"x":862.5,"y":725},"Dashed Rectangle",3,"\\draw [, dashed] (9.25,7.25) rectangle  (17.25,1.25);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":412.5,"y":162.5},{"x":450,"y":200},"",4,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":212.5,"y":200},{"x":275,"y":262.5},"Rectangle",5,"\\draw [ fill={rgb,255:red,246; green,245; blue,244} ] (4.25,11.75) rectangle (5.5,10.5);","",[0,0,0],[246,245,244],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":237.5,"y":225},{"x":300,"y":287.5},"Rectangle",6,"\\draw [ fill={rgb,255:red,246; green,245; blue,244} ] (4.75,11.25) rectangle (6,10);","",[0,0,0],[246,245,244],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":250,"y":175},{"x":250,"y":175},"Text",7,"\\node [font=\\large] at (5,12.25) {Input Data};","Input Data",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":300,"y":237.5},{"x":400,"y":237.5},"Arrow",8,"\\draw [->, >=Stealth] (6,11) -- (8,11);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":400,"y":175},{"x":525,"y":300},"Rectangle",9,"\\draw  (8,12.25) rectangle  node {\\Huge $\\epsilon_{\\omega}(x)$} (10.5,9.75);","\\epsilon_{\\omega}(x)",[0,0,0],[255,255,255],0,false,39,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ","isMathMode":true}],[{"x":475,"y":225},{"x":475,"y":225},"Text",10,"\\node [font=\\large] at (9.5,11.25) {};","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":450,"y":262.5},{"x":450,"y":262.5},"Text",11,"\\node [font=\\large] at (9,10.5) {};","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":525,"y":225},{"x":525,"y":225},"Text",12,"\\node [font=\\large] at (10.5,11.25) {};","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":687.5,"y":212.5},{"x":525,"y":175},"Line",13,"\\draw [short] (13.75,11.5) -- (10.5,12.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":39,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":525,"y":300},{"x":687.5,"y":262.5},"Line",14,"\\draw [short] (10.5,9.75) -- (13.75,10.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":39,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":687.5,"y":200},{"x":725,"y":287.5},"Rectangle",15,"\\draw  (13.75,11.75) rectangle  node {\\LARGE z} (14.5,10);","z",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":575,"y":662.5},{"x":325,"y":412.5},"",16,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":812.5,"y":300},{"x":850,"y":337.5},"",17,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":887.5,"y":175},{"x":1012.5,"y":300},"Rectangle",18,"\\draw  (17.75,12.25) rectangle  node {\\Huge $D_{\\rho}(z)$} (20.25,9.75);","D_{\\rho}(z)",[0,0,0],[255,255,255],0,false,39,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ","isMathMode":true}],[{"x":675,"y":475},{"x":675,"y":475},"Text",19,"\\node [font=\\large] at (13.5,6.25) {};","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":650,"y":512.5},{"x":650,"y":512.5},"Text",20,"\\node [font=\\large] at (13,5.5) {};","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":725,"y":450},{"x":725,"y":450},"Text",21,"\\node [font=\\large] at (14.5,6.75) {};","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":887.5,"y":175},{"x":725,"y":212.5},"Line",22,"\\draw [short] (17.75,12.25) -- (14.5,11.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":39,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":725,"y":262.5},{"x":887.5,"y":300},"Line",23,"\\draw [short] (14.5,10.5) -- (17.75,9.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":39,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":387.5,"y":125},{"x":1025,"y":337.5},"Dashed Rectangle",24,"\\draw [, dashed] (7.75,13.25) rectangle  (20.5,9);","",[0,0,0],[255,255,255],0,false,27,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":700,"y":100},{"x":700,"y":100},"Text",25,"\\node [font=\\Large] at (14,13.75) {Autoencoder};","Autoencoder",[0,0,0],[255,255,255],0,false,27,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":500,"y":150},{"x":500,"y":150},"Text",26,"\\node [font=\\large] at (10,12.75) {Encoder Network};","Encoder Network",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":912.5,"y":150},{"x":912.5,"y":150},"Text",27,"\\node [font=\\large] at (18.25,12.75) {Decoder Network};","Decoder Network",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":1012.5,"y":237.5},{"x":1112.5,"y":237.5},"Arrow",28,"\\draw [->, >=Stealth] (20.25,11) -- (22.25,11);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":1137.5,"y":200},{"x":1200,"y":262.5},"Rectangle",29,"\\draw [ fill={rgb,255:red,154; green,153; blue,150} ] (22.75,11.75) rectangle (24,10.5);","",[0,0,0],[154,153,150],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":1112.5,"y":225},{"x":1175,"y":287.5},"Rectangle",30,"\\draw [ fill={rgb,255:red,154; green,153; blue,150} ] (22.25,11.25) rectangle (23.5,10);","",[0,0,0],[154,153,150],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":1150,"y":175},{"x":1250,"y":175},"Text",31,"\\node [font=\\large] at (23,12.25) {Reconstructed Data};","Reconstructed Data",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":262.5,"y":200},{"x":1150,"y":200},"Dashed Double-headed arrow",32,"\\draw [<->, >=Stealth, dashed] (5.25,11.75) .. controls (7.5,16.25) and (21.75,15.75) .. (23,11.75)node[pos=0.5,undefined, fill=white]{$L_R$};","L_R",[0,0,0],[255,255,255],0,false,[-333.3333333333333,-225,383.33333333333337,-200],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true}],[{"x":487.5,"y":525},{"x":500,"y":537.5},"Circle",33,"\\draw  (9.75,5.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":500,"y":525},{"x":500,"y":562.5},"Text",34,"\\node [font=\\huge] at (10,5.25) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":887.5,"y":-1787.5},{"x":887.5,"y":-1750},"Text",35,"\\node [font=\\huge] at (17.75,51.5) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":487.5,"y":562.5},{"x":500,"y":575},"Circle",36,"\\draw  (9.75,4.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":475,"y":600},{"x":475,"y":600},"Text",37,"\\node [font=\\huge, rotate around={90:(0,0)}] at (9.5,3.75) {...};","...",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":90}],[{"x":487.5,"y":487.5},{"x":500,"y":500},"Circle",38,"\\draw  (9.75,6) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":487.5,"y":637.5},{"x":500,"y":650},"Circle",39,"\\draw  (9.75,3) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":550,"y":562.5},{"x":562.5,"y":575},"Circle",40,"\\draw  (11,4.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":550,"y":600},{"x":562.5,"y":612.5},"Circle",41,"\\draw  (11,3.75) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":550,"y":525},{"x":562.5,"y":537.5},"Circle",42,"\\draw  (11,5.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":612.5,"y":550},{"x":625,"y":562.5},"Circle",43,"\\draw  (12.25,4.75) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":612.5,"y":587.5},{"x":625,"y":600},"Circle",44,"\\draw  (12.25,4) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":612.5,"y":512.5},{"x":625,"y":525},"Circle",45,"\\draw  (12.25,5.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":675,"y":662.5},{"x":687.5,"y":675},"Circle",46,"\\draw  (13.5,2.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":675,"y":587.5},{"x":687.5,"y":600},"Circle",47,"\\draw  (13.5,4) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":675,"y":512.5},{"x":687.5,"y":525},"Circle",48,"\\draw  (13.5,5.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":675,"y":550},{"x":687.5,"y":562.5},"Circle",49,"\\draw  (13.5,4.75) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":675,"y":475},{"x":687.5,"y":487.5},"Circle",50,"\\draw  (13.5,6.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":612.5,"y":625},{"x":625,"y":637.5},"Circle",51,"\\draw  (12.25,3.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":750,"y":437.5},{"x":850,"y":712.5},"Rectangle",52,"\\draw  (15,7) rectangle (17,1.5);","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":787.5,"y":637.5},{"x":787.5,"y":637.5},"Text",53,"\\node [font=\\large] at (15.75,3) {$     \\langleZ_i\\rangle'$};","     \\langleZ_i\\rangle'",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0}],[{"x":800,"y":575},{"x":800,"y":575},"Text",54,"\\node [font=\\large] at (16,4.25) {$ \\langleZ_iZ_j\\rangle'$};"," \\langleZ_iZ_j\\rangle'",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0}],[{"x":800,"y":512.5},{"x":800,"y":512.5},"Text",55,"\\node [font=\\large] at (16,5.5) {$ \\langleZ_iZ_jZ_k\\rangle'$};"," \\langleZ_iZ_jZ_k\\rangle'",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":500,"y":487.5},{"x":537.5,"y":525},"Line",56,"\\draw [short] (10,6) -- (10.75,5.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":487.5},{"x":537.5,"y":562.5},"Line",57,"\\draw [short] (10,6) -- (10.75,4.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":487.5},{"x":537.5,"y":600},"Line",58,"\\draw [short] (10,6) -- (10.75,3.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":525},{"x":537.5,"y":525},"Line",59,"\\draw [short] (10,5.25) -- (10.75,5.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":525},{"x":537.5,"y":562.5},"Line",60,"\\draw [short] (10,5.25) -- (10.75,4.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":525},{"x":537.5,"y":600},"Line",61,"\\draw [short] (10,5.25) -- (10.75,3.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":562.5},{"x":537.5,"y":525},"Line",62,"\\draw [short] (10,4.5) -- (10.75,5.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":562.5},{"x":537.5,"y":562.5},"Line",63,"\\draw [short] (10,4.5) -- (10.75,4.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":562.5},{"x":537.5,"y":600},"Line",64,"\\draw [short] (10,4.5) -- (10.75,3.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":637.5},{"x":537.5,"y":525},"Line",65,"\\draw [short] (10,3) -- (10.75,5.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":637.5},{"x":537.5,"y":562.5},"Line",66,"\\draw [short] (10,3) -- (10.75,4.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":637.5},{"x":537.5,"y":600},"Line",67,"\\draw [short] (10,3) -- (10.75,3.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":525},{"x":600,"y":512.5},"Line",68,"\\draw [short] (11.25,5.25) -- (12,5.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":525},{"x":600,"y":550},"Line",69,"\\draw [short] (11.25,5.25) -- (12,4.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":525},{"x":600,"y":587.5},"Line",70,"\\draw [short] (11.25,5.25) -- (12,4);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":525},{"x":600,"y":625},"Line",71,"\\draw [short] (11.25,5.25) -- (12,3.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":562.5},{"x":600,"y":512.5},"Line",72,"\\draw [short] (11.25,4.5) -- (12,5.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":562.5},{"x":600,"y":550},"Line",73,"\\draw [short] (11.25,4.5) -- (12,4.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":562.5},{"x":600,"y":587.5},"Line",74,"\\draw [short] (11.25,4.5) -- (12,4);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":562.5},{"x":600,"y":625},"Line",75,"\\draw [short] (11.25,4.5) -- (12,3.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":600},{"x":600,"y":512.5},"Line",76,"\\draw [short] (11.25,3.75) -- (12,5.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":600},{"x":600,"y":550},"Line",77,"\\draw [short] (11.25,3.75) -- (12,4.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":600},{"x":600,"y":587.5},"Line",78,"\\draw [short] (11.25,3.75) -- (12,4);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":562.5,"y":600},{"x":600,"y":625},"Line",79,"\\draw [short] (11.25,3.75) -- (12,3.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":512.5},{"x":662.5,"y":475},"Line",80,"\\draw [short] (12.5,5.5) -- (13.25,6.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":512.5},{"x":662.5,"y":512.5},"Line",81,"\\draw [short] (12.5,5.5) -- (13.25,5.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":512.5},{"x":662.5,"y":550},"Line",82,"\\draw [short] (12.5,5.5) -- (13.25,4.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":512.5},{"x":662.5,"y":587.5},"Line",83,"\\draw [short] (12.5,5.5) -- (13.25,4);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":512.5},{"x":662.5,"y":662.5},"Line",84,"\\draw [short] (12.5,5.5) -- (13.25,2.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":550},{"x":662.5,"y":475},"Line",85,"\\draw [short] (12.5,4.75) -- (13.25,6.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":550},{"x":662.5,"y":512.5},"Line",86,"\\draw [short] (12.5,4.75) -- (13.25,5.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":550},{"x":662.5,"y":550},"Line",87,"\\draw [short] (12.5,4.75) -- (13.25,4.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":550},{"x":662.5,"y":587.5},"Line",88,"\\draw [short] (12.5,4.75) -- (13.25,4);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":550},{"x":662.5,"y":662.5},"Line",89,"\\draw [short] (12.5,4.75) -- (13.25,2.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":587.5},{"x":662.5,"y":475},"Line",90,"\\draw [short] (12.5,4) -- (13.25,6.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":587.5},{"x":662.5,"y":512.5},"Line",91,"\\draw [short] (12.5,4) -- (13.25,5.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":587.5},{"x":662.5,"y":550},"Line",92,"\\draw [short] (12.5,4) -- (13.25,4.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":587.5},{"x":662.5,"y":587.5},"Line",93,"\\draw [short] (12.5,4) -- (13.25,4);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":587.5},{"x":662.5,"y":662.5},"Line",94,"\\draw [short] (12.5,4) -- (13.25,2.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":625},{"x":662.5,"y":475},"Line",95,"\\draw [short] (12.5,3.25) -- (13.25,6.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":625},{"x":662.5,"y":512.5},"Line",96,"\\draw [short] (12.5,3.25) -- (13.25,5.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":625},{"x":662.5,"y":550},"Line",97,"\\draw [short] (12.5,3.25) -- (13.25,4.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":625},{"x":662.5,"y":587.5},"Line",98,"\\draw [short] (12.5,3.25) -- (13.25,4);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":625,"y":625},{"x":662.5,"y":662.5},"Line",99,"\\draw [short] (12.5,3.25) -- (13.25,2.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":662.5,"y":625},{"x":662.5,"y":625},"Text",100,"\\node [font=\\huge, rotate around={90:(0,0)}] at (13.25,3.25) {...};","...",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":90}],[{"x":700,"y":475},{"x":750,"y":437.5},"Line",101,"\\draw [short] (14,6.25) -- (15,7);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":36,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":700,"y":662.5},{"x":750,"y":712.5},"Line",102,"\\draw [short] (14,2.5) -- (15,1.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":36,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":700,"y":475},{"x":700,"y":662.5},"Line",103,"\\draw [short] (14,6.25) -- (14,2.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":36,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":650,"y":400},{"x":650,"y":400},"Text",104,"\\node [font=\\Large] at (13,7.75) {Quantum Surrogate};","Quantum Surrogate",[0,0,0],[255,255,255],0,false,27,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":475,"y":962.5},{"x":487.5,"y":962.5},"Circle",105,"\\draw [, line width=0.5pt ] (9.5,-3.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":475,"y":950},{"x":475,"y":925},"Waves",106,"\\node  [waves, right, rotate=90.000] at(9.5,-3.25) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":475,"y":975},{"x":475,"y":1050},"Waves",107,"\\node  [waves, right, rotate=-90.000] at(9.5,-3.75) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":637.5,"y":950},{"x":637.5,"y":950},"Text",108,"\\node [font=\\Huge] at (12.75,-3.25) { ...};"," ...",[0,0,0],[255,255,255],0,false,39,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":537.5,"y":962.5},{"x":550,"y":962.5},"Circle",109,"\\draw [, line width=0.5pt ] (10.75,-3.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":537.5,"y":950},{"x":537.5,"y":925},"Waves",110,"\\node  [waves, right, rotate=90.000] at(10.75,-3.25) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":537.5,"y":975},{"x":537.5,"y":1050},"Waves",111,"\\node  [waves, right, rotate=-90.000] at(10.75,-3.75) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":600,"y":962.5},{"x":612.5,"y":962.5},"Circle",112,"\\draw [, line width=0.5pt ] (12,-3.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":600,"y":950},{"x":600,"y":925},"Waves",113,"\\node  [waves, right, rotate=90.000] at(12,-3.25) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":600,"y":975},{"x":600,"y":1050},"Waves",114,"\\node  [waves, right, rotate=-90.000] at(12,-3.75) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":687.5,"y":962.5},{"x":700,"y":962.5},"Circle",115,"\\draw [, line width=0.5pt ] (13.75,-3.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":687.5,"y":950},{"x":687.5,"y":925},"Waves",116,"\\node  [waves, right, rotate=90.000] at(13.75,-3.25) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":687.5,"y":975},{"x":687.5,"y":1050},"Waves",117,"\\node  [waves, right, rotate=-90.000] at(13.75,-3.75) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":700,"y":500},{"x":712.5,"y":512.5},"Text",118,"\\node [font=\\huge] at (14,5.75) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":700,"y":500},{"x":712.5,"y":512.5},"Text",119,"\\node [font=\\huge] at (14,5.75) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":950,"y":662.5},{"x":962.5,"y":662.5},"Circle",120,"\\draw [, line width=0.5pt ] (19,2.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":950,"y":587.5},{"x":962.5,"y":587.5},"Circle",121,"\\draw [, line width=0.5pt ] (19,4) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":937.5,"y":625},{"x":937.5,"y":625},"Text",122,"\\node [font=\\huge, rotate around={90:(0,0)}] at (18.75,3.25) {...};","...",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":90}],[{"x":762.5,"y":1000},{"x":1012.5,"y":650},"Text",123,"\\node [font=\\large] at (15.25,-4.25) {};","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":762.5,"y":1000},{"x":1012.5,"y":650},"Text",124,"\\node [font=\\large] at (15.25,-4.25) {};","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":787.5,"y":1025},{"x":1037.5,"y":675},"Text",125,"\\node [font=\\large] at (15.75,-4.75) {};","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":950,"y":550},{"x":962.5,"y":550},"Circle",126,"\\draw [, line width=0.5pt ] (19,4.75) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":1000,"y":637.5},{"x":987.5,"y":575},"Text",127,"\\node [font=\\large] at (20,3) {};","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":1000,"y":637.5},{"x":987.5,"y":575},"Text",128,"\\node [font=\\large] at (20,3) {};","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":950,"y":512.5},{"x":962.5,"y":512.5},"Circle",129,"\\draw [, line width=0.5pt ] (19,5.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":950,"y":475},{"x":962.5,"y":475},"Circle",130,"\\draw [, line width=0.5pt ] (19,6.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":850,"y":575},{"x":912.5,"y":575},"Arrow",131,"\\draw [->, >=Stealth] (17,4.25) -- (18.25,4.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":975,"y":612.5},{"x":987.5,"y":612.5},"Text",132,"\\node [font=\\large] at (19.5,3.5) {};","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":975,"y":612.5},{"x":987.5,"y":612.5},"Text",133,"\\node [font=\\large] at (19.5,3.5) {};","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":975,"y":612.5},{"x":987.5,"y":612.5},"Text",134,"\\node [font=\\large] at (19.5,3.5) {};","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":1025,"y":600},{"x":1037.5,"y":600},"Circle",135,"\\draw [, line width=0.5pt ] (20.5,3.75) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":1050,"y":612.5},{"x":1062.5,"y":612.5},"Text",136,"\\node [font=\\large] at (21,3.5) {};","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":1025,"y":637.5},{"x":1037.5,"y":612.5},"Text",137,"\\node [font=\\large] at (20.5,3) {};","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":1025,"y":525},{"x":1037.5,"y":525},"Circle",138,"\\draw [, line width=0.5pt ] (20.5,5.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,22,0.5,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":962.5,"y":475},{"x":1012.5,"y":525},"Line",139,"\\draw [short] (19.25,6.25) -- (20.25,5.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":962.5,"y":475},{"x":1012.5,"y":600},"Line",140,"\\draw [short] (19.25,6.25) -- (20.25,3.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":962.5,"y":512.5},{"x":1012.5,"y":525},"Line",141,"\\draw [short] (19.25,5.5) -- (20.25,5.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":962.5,"y":512.5},{"x":1012.5,"y":600},"Line",142,"\\draw [short] (19.25,5.5) -- (20.25,3.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":962.5,"y":550},{"x":1012.5,"y":525},"Line",143,"\\draw [short] (19.25,4.75) -- (20.25,5.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":962.5,"y":550},{"x":1012.5,"y":600},"Line",144,"\\draw [short] (19.25,4.75) -- (20.25,3.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":962.5,"y":587.5},{"x":1012.5,"y":600},"Line",145,"\\draw [short] (19.25,4) -- (20.25,3.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":962.5,"y":587.5},{"x":1012.5,"y":525},"Line",146,"\\draw [short] (19.25,4) -- (20.25,5.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":1012.5,"y":600},{"x":962.5,"y":662.5},"Line",147,"\\draw [short] (20.25,3.75) -- (19.25,2.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":1012.5,"y":525},{"x":962.5,"y":662.5},"Line",148,"\\draw [short] (20.25,5.25) -- (19.25,2.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":1037.5,"y":525},{"x":1100,"y":562.5},"Arrow",149,"\\draw [->, >=Stealth] (20.75,5.25) -- (22,4.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":1037.5,"y":600},{"x":1100,"y":562.5},"Arrow",150,"\\draw [->, >=Stealth] (20.75,3.75) -- (22,4.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":1162.5,"y":562.5},{"x":1162.5,"y":562.5},"Text",151,"\\node [font=\\large] at (23.25,4.5) {Prediction};","Prediction",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":1150,"y":537.5},{"x":1150,"y":462.5},"Dashed Arrow",152,"\\draw [->, >=Stealth, dashed] (23,5) -- (23,6.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":1150,"y":437.5},{"x":1150,"y":437.5},"Text",153,"\\node [font=\\LARGE] at (23,7) {$L_C$};","L_C",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":987.5,"y":400},{"x":987.5,"y":400},"Text",154,"\\node [font=\\Large] at (19.75,7.75) {Linear Classifier};","Linear Classifier",[0,0,0],[255,255,255],0,false,27,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":1187.5,"y":437.5},{"x":1325,"y":337.5},"Dashed Arrow",155,"\\draw [->, >=Stealth, dashed] (23.75,7) .. controls (25.75,7.25) and (26,7.25) .. (26.5,9);","",[0,0,0],[255,255,255],0,false,[29.166666666666664,33.333333333333336,45.83333333333333,41.66666666666667],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":737.5,"y":25},{"x":1325,"y":287.5},"Dashed Arrow",156,"\\draw [->, >=Stealth, dashed] (14.75,15.25) .. controls (21.25,17) and (26,17) .. (26.5,10);","",[0,0,0],[255,255,255],0,false,[29.166666666666657,-212.5,270.8333333333333,-212.5],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":1400,"y":312.5},{"x":1400,"y":412.5},"Text",157,"\\node [font=\\LARGE] at (28,9.5) {$L = (1 - \\lambda) L_R + \\lambda L_C$};","L = (1 - \\lambda) L_R + \\lambda L_C",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0,"frequency":8.6,"amplitude":2,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":1425,"y":337.5},{"x":1425,"y":400},"Arrow",158,"\\draw [->, >=Stealth] (28.5,9) -- (28.5,7.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":39,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":1437.5,"y":425},{"x":1437.5,"y":425},"Text",159,"\\node [font=\\large] at (28.75,7.25) {Backpropagate};","Backpropagate",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":775,"y":837.5},{"x":775,"y":837.5},"Text",160,"\\node [font=\\large] at (15.5,-1) {};","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":787.5,"y":825},{"x":887.5,"y":1100},"Rectangle",161,"\\draw  (15.75,-0.75) rectangle (17.75,-6.25);","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":825,"y":1025},{"x":825,"y":1025},"Text",162,"\\node [font=\\large] at (16.5,-4.75) {$     \\langleZ_i\\rangle$};","     \\langleZ_i\\rangle",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0}],[{"x":837.5,"y":962.5},{"x":837.5,"y":962.5},"Text",163,"\\node [font=\\large] at (16.75,-3.5) {$ \\langleZ_iZ_j\\rangle$};"," \\langleZ_iZ_j\\rangle",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0}],[{"x":837.5,"y":900},{"x":837.5,"y":900},"Text",164,"\\node [font=\\large] at (16.75,-2.25) {$ \\langleZ_iZ_jZ_k\\rangle$};"," \\langleZ_iZ_jZ_k\\rangle",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":737.5,"y":862.5},{"x":787.5,"y":825},"Line",165,"\\draw [short] (14.75,-1.5) -- (15.75,-0.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":36,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":737.5,"y":1050},{"x":787.5,"y":1100},"Line",166,"\\draw [short] (14.75,-5.25) -- (15.75,-6.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":36,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":737.5,"y":862.5},{"x":737.5,"y":1050},"Line",167,"\\draw [short] (14.75,-1.5) -- (14.75,-5.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":36,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":750,"y":887.5},{"x":762.5,"y":900},"Text",168,"\\node [font=\\huge] at (15,-2) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":750,"y":887.5},{"x":762.5,"y":900},"Text",169,"\\node [font=\\huge] at (15,-2) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":662.5,"y":787.5},{"x":662.5,"y":787.5},"Text",170,"\\node [font=\\Large] at (13.25,0) {Rydberg Atom Chain Reservoir};","Rydberg Atom Chain Reservoir",[0,0,0],[255,255,255],0,false,27,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":850,"y":725},{"x":900,"y":975},"Arrow",171,"\\draw [->, >=Stealth] (17,1.25) .. controls (21.25,-0.25) and (18.5,-1.75) .. (18,-3.75) node[pos=0.5,undefined, fill=white]{Trained on};","Trained on",[0,0,0],[255,255,255],0,false,[183.33333333333334,-45.83333333333333,54.166666666666664,20.833333333333343],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":700,"y":175},{"x":700,"y":175},"Text",172,"\\node [font=\\Large] at (14,12.25) {Latent};","Latent",[0,0,0],[255,255,255],0,false,27,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":712.5,"y":287.5},{"x":462.5,"y":575},"Arrow",173,"\\draw [->, >=Stealth] (14.25,10) .. controls (5.25,8.25) and (9.25,4.5) .. (9.25,4.25) ;","",[0,0,0],[255,255,255],0,false,[-329.1666666666667,-58.33333333333333,-120.83333333333334,133.33333333333334],0.4,{"fontSize":27,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":712.5,"y":287.5},{"x":425,"y":962.5},"Arrow",174,"\\draw [->, >=Stealth] (14.25,10) .. controls (5.5,6.25) and (2,3.5) .. (8.5,-3.5) node[pos=0.5,undefined, fill=white]{Every N Epochs};","Every N Epochs",[0,0,0],[255,255,255],0,false,[-291.6666666666667,-150,-470.83333333333337,-12.5],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false}],[{"x":787.5,"y":362.5},{"x":737.5,"y":362.5},"",175,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":275,"y":75},{"x":87.5,"y":75},"",176,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":262.5,"y":412.5},{"x":75,"y":225},"",177,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":875,"y":362.5},{"x":725,"y":362.5},"",178,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":75,"y":450},{"x":-37.5,"y":337.5},"",179,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":287.5,"y":400},{"x":50,"y":400},"",180,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":262.5,"y":412.5},{"x":-87.5,"y":62.5},"",181,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":437.5,"y":412.5},{"x":112.5,"y":87.5},"",183,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":337.5,"y":350},{"x":175,"y":187.5},"",184,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":312.5,"y":450},{"x":125,"y":262.5},"",185,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}]]

==> tikzmaker/autoencoder_architecture.txt <==
[[{"x":750,"y":350},{"x":500,"y":100},"",0,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":412.5,"y":162.5},{"x":450,"y":200},"",4,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":212.5,"y":200},{"x":275,"y":262.5},"Rectangle",5,"\\draw [ fill={rgb,255:red,246; green,245; blue,244} ] (4.25,11.75) rectangle (5.5,10.5);","",[0,0,0],[246,245,244],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":237.5,"y":225},{"x":300,"y":287.5},"Rectangle",6,"\\draw [ fill={rgb,255:red,246; green,245; blue,244} ] (4.75,11.25) rectangle (6,10);","",[0,0,0],[246,245,244],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":250,"y":175},{"x":250,"y":175},"Text",7,"\\node [font=\\LARGE] at (5,12.25) {x};","x",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":300,"y":237.5},{"x":400,"y":237.5},"Arrow",8,"\\draw [->, >=Stealth] (6,11) -- (8,11);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":400,"y":175},{"x":525,"y":300},"Rectangle",9,"\\draw  (8,12.25) rectangle  node {\\Huge $f_{\\theta}(x)$} (10.5,9.75);","f_{\\theta}(x)",[0,0,0],[255,255,255],0,false,39,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ","isMathMode":true}],[{"x":475,"y":225},{"x":475,"y":225},"Text",10,"\\node [font=\\large] at (9.5,11.25) {};","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":450,"y":262.5},{"x":450,"y":262.5},"Text",11,"\\node [font=\\large] at (9,10.5) {};","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":525,"y":225},{"x":525,"y":225},"Text",12,"\\node [font=\\large] at (10.5,11.25) {};","",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":687.5,"y":212.5},{"x":525,"y":175},"Line",13,"\\draw [short] (13.75,11.5) -- (10.5,12.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":39,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":525,"y":300},{"x":687.5,"y":262.5},"Line",14,"\\draw [short] (10.5,9.75) -- (13.75,10.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":39,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":687.5,"y":200},{"x":725,"y":287.5},"Rectangle",15,"\\draw  (13.75,11.75) rectangle  node {\\LARGE z} (14.5,10);","z",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":812.5,"y":300},{"x":850,"y":337.5},"",17,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":887.5,"y":175},{"x":1012.5,"y":300},"Rectangle",18,"\\draw  (17.75,12.25) rectangle  node {\\Huge $g_{\\phi}(z)$} (20.25,9.75);","g_{\\phi}(z)",[0,0,0],[255,255,255],0,false,39,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ","isMathMode":true}],[{"x":887.5,"y":175},{"x":725,"y":212.5},"Line",22,"\\draw [short] (17.75,12.25) -- (14.5,11.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":39,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":725,"y":262.5},{"x":887.5,"y":300},"Line",23,"\\draw [short] (14.5,10.5) -- (17.75,9.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":39,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0}],[{"x":700,"y":100},{"x":700,"y":100},"Text",25,"\\node [font=\\Large] at (14,13.75) {Autoencoder};","Autoencoder",[0,0,0],[255,255,255],0,false,27,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":500,"y":150},{"x":500,"y":150},"Text",26,"\\node [font=\\large] at (10,12.75) {Encoder Network};","Encoder Network",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":912.5,"y":150},{"x":912.5,"y":150},"Text",27,"\\node [font=\\large] at (18.25,12.75) {Decoder Network};","Decoder Network",[0,0,0],[255,255,255],0,false,22,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":1012.5,"y":237.5},{"x":1112.5,"y":237.5},"Arrow",28,"\\draw [->, >=Stealth] (20.25,11) -- (22.25,11);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":22,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":1137.5,"y":200},{"x":1200,"y":262.5},"Rectangle",29,"\\draw [ fill={rgb,255:red,154; green,153; blue,150} ] (22.75,11.75) rectangle (24,10.5);","",[0,0,0],[154,153,150],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":1112.5,"y":225},{"x":1175,"y":287.5},"Rectangle",30,"\\draw [ fill={rgb,255:red,154; green,153; blue,150} ] (22.25,11.25) rectangle (23.5,10);","",[0,0,0],[154,153,150],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":1150,"y":175},{"x":1250,"y":175},"Text",31,"\\node [font=\\LARGE] at (23,12.25) {$\\hat{x}$};","\\hat{x}",[0,0,0],[255,255,255],0,true,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true,"rotation":0}],[{"x":262.5,"y":200},{"x":1150,"y":200},"Dashed Double-headed arrow",32,"\\draw [<->, >=Stealth, dashed] (5.25,11.75) .. controls (7.5,16.25) and (21.75,15.75) .. (23,11.75)node[pos=0.5,undefined, fill=white]{$\\mathcal{L}$};","\\mathcal{L}",[0,0,0],[255,255,255],0,false,[-333.3333333333333,-225,383.33333333333337,-200],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":true}],[{"x":887.5,"y":-1787.5},{"x":887.5,"y":-1750},"Text",35,"\\node [font=\\huge] at (17.75,51.5) {};","",[0,0,0],[255,255,255],0,false,36,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"endNodeType":"circ"}],[{"x":700,"y":175},{"x":700,"y":175},"Text",172,"\\node [font=\\Large] at (14,12.25) {Latent};","Latent",[0,0,0],[255,255,255],0,false,27,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":787.5,"y":362.5},{"x":737.5,"y":362.5},"",175,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":275,"y":75},{"x":87.5,"y":75},"",176,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":875,"y":362.5},{"x":725,"y":362.5},"",178,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":75,"y":450},{"x":-37.5,"y":337.5},"",179,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":337.5,"y":350},{"x":175,"y":187.5},"",183,"","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}]]

==> tikzmaker/classical_reservoir_architecture.txt <==
[[{"x":300,"y":862.5},{"x":300,"y":875},"Circle",0,"\\draw  (6,-1.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":300,"y":900},{"x":300,"y":912.5},"Circle",1,"\\draw  (6,-2.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":300,"y":937.5},{"x":300,"y":950},"Circle",2,"\\draw  (6,-3) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":300,"y":825},{"x":300,"y":837.5},"Circle",3,"\\draw  (6,-0.75) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":375,"y":837.5},{"x":375,"y":850},"Circle",4,"\\draw  (7.5,-1) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":400,"y":862.5},{"x":400,"y":875},"Circle",5,"\\draw  (8,-1.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":412.5,"y":900},{"x":412.5,"y":912.5},"Circle",6,"\\draw  (8.25,-2.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":387.5,"y":925},{"x":387.5,"y":937.5},"Circle",7,"\\draw  (7.75,-2.75) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":425,"y":812.5},{"x":425,"y":825},"Circle",8,"\\draw  (8.5,-0.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":462.5,"y":900},{"x":462.5,"y":912.5},"Circle",9,"\\draw  (9.25,-2.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":487.5,"y":812.5},{"x":487.5,"y":825},"Circle",10,"\\draw  (9.75,-0.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":462.5,"y":850},{"x":462.5,"y":862.5},"Circle",11,"\\draw  (9.25,-1.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":487.5,"y":937.5},{"x":487.5,"y":950},"Circle",12,"\\draw  (9.75,-3) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":437.5,"y":950},{"x":437.5,"y":962.5},"Circle",13,"\\draw  (8.75,-3.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":525,"y":900},{"x":525,"y":912.5},"Circle",14,"\\draw  (10.5,-2.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":525,"y":850},{"x":525,"y":862.5},"Circle",15,"\\draw  (10.5,-1.25) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":400,"y":925},{"x":425,"y":950},"Arrow",16,"\\draw [->, >=Stealth] (8,-2.75) .. controls (8,-3.25) and (8.25,-3.25) .. (8.5,-3.25) ;","",[0,0,0],[255,255,255],0,false,[-8.333333333333334,16.666666666666664,-4.166666666666668,8.333333333333332],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":400,"y":925},{"x":450,"y":900},"Arrow",17,"\\draw [->, >=Stealth] (8,-2.75) .. controls (8.75,-3) and (8.5,-2.25) .. (9,-2.25) ;","",[0,0,0],[255,255,255],0,false,[8.333333333333332,20.833333333333336,4.166666666666664,-8.333333333333332],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":450,"y":950},{"x":475,"y":937.5},"Arrow",18,"\\draw [->, >=Stealth] (9,-3.25) .. controls (9.25,-3.5) and (9.5,-3.25) .. (9.5,-3) ;","",[0,0,0],[255,255,255],0,false,[4.166666666666666,16.666666666666668,8.333333333333332,8.333333333333334],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":500,"y":937.5},{"x":525,"y":912.5},"Arrow",19,"\\draw [->, >=Stealth] (10,-3) .. controls (10.75,-3.5) and (10.5,-2.75) .. (10.5,-2.5) ;","",[0,0,0],[255,255,255],0,false,[29.166666666666664,33.333333333333336,8.333333333333332,4.166666666666668],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":475,"y":900},{"x":512.5,"y":850},"Arrow",20,"\\draw [->, >=Stealth] (9.5,-2.25) -- (10.25,-1.25);","",[0,0,0],[255,255,255],0,false,[0,0,12.5,33.333333333333336],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":512.5,"y":900},{"x":475,"y":850},"Arrow",21,"\\draw [->, >=Stealth] (10.25,-2.25) -- (9.5,-1.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":425,"y":900},{"x":450,"y":850},"Arrow",22,"\\draw [->, >=Stealth] (8.5,-2.25) .. controls (9,-1.75) and (8.75,-1.75) .. (9,-1.25) ;","",[0,0,0],[255,255,255],0,false,[16.666666666666664,4.166666666666668,-4.166666666666668,-4.166666666666664],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":462.5,"y":837.5},{"x":437.5,"y":812.5},"Arrow",23,"\\draw [->, >=Stealth] (9.25,-1) .. controls (9,-1) and (9.25,-0.5) .. (8.75,-0.5) ;","",[0,0,0],[255,255,255],0,false,[-4.166666666666666,8.333333333333334,16.666666666666668,-8.333333333333332],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":387.5,"y":837.5},{"x":412.5,"y":812.5},"Arrow",24,"\\draw [->, >=Stealth] (7.75,-1) .. controls (7.75,-0.75) and (7.75,-0.5) .. (8.25,-0.5) ;","",[0,0,0],[255,255,255],0,false,[-8.333333333333334,-4.166666666666666,-16.666666666666668,-8.333333333333332],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":412.5,"y":862.5},{"x":425,"y":825},"Arrow",25,"\\draw [->, >=Stealth] (8.25,-1.5) .. controls (8.75,-1.25) and (8.5,-1) .. (8.5,-0.75) ;","",[0,0,0],[255,255,255],0,false,[20.833333333333332,12.5,4.166666666666666,0],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":475,"y":812.5},{"x":437.5,"y":812.5},"Arrow",26,"\\draw [->, >=Stealth] (9.5,-0.5) .. controls (9.5,0) and (9.25,0) .. (8.75,-0.5) ;","",[0,0,0],[255,255,255],0,false,[12.5,-25,0,-25],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false}],[{"x":600,"y":837.5},{"x":600,"y":850},"Circle",27,"\\draw  (12,-1) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":600,"y":875},{"x":600,"y":887.5},"Circle",28,"\\draw  (12,-1.75) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":600,"y":912.5},{"x":600,"y":925},"Circle",29,"\\draw  (12,-2.5) circle (0.25cm);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":500,"y":812.5},{"x":587.5,"y":837.5},"Arrow",30,"\\draw [->, >=Stealth] (10,-0.5) -- (11.75,-1);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"alignmentText":"center"}],[{"x":537.5,"y":850},{"x":587.5,"y":875},"Arrow",31,"\\draw [->, >=Stealth] (10.75,-1.25) -- (11.75,-1.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"alignmentText":"center"}],[{"x":537.5,"y":900},{"x":587.5,"y":912.5},"Arrow",32,"\\draw [->, >=Stealth] (10.75,-2.25) -- (11.75,-2.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"alignmentText":"center"}],[{"x":275,"y":775},{"x":325,"y":987.5},"Dashed Rectangle",33,"\\draw [, dashed] (5.5,0.25) rectangle  (6.5,-4);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":350,"y":775},{"x":550,"y":987.5},"Dashed Rectangle",34,"\\draw [, dashed] (7,0.25) rectangle  (11,-4);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":575,"y":775},{"x":625,"y":987.5},"Dashed Rectangle",35,"\\draw [, dashed] (11.5,0.25) rectangle  (12.5,-4);","",[0,0,0],[255,255,255],0,false,32,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0,"frequency":1,"amplitude":1,"phase":0,"multiwire":0,"alignmentText":"center","endNodeType":"circ"}],[{"x":312.5,"y":825},{"x":362.5,"y":837.5},"Arrow",36,"\\draw [->, >=Stealth] (6.25,-0.75) -- (7.25,-1);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"alignmentText":"center"}],[{"x":312.5,"y":862.5},{"x":387.5,"y":862.5},"Arrow",37,"\\draw [->, >=Stealth] (6.25,-1.5) -- (7.75,-1.5);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"alignmentText":"center"}],[{"x":312.5,"y":900},{"x":400,"y":900},"Arrow",38,"\\draw [->, >=Stealth] (6.25,-2.25) -- (8,-2.25);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"alignmentText":"center"}],[{"x":312.5,"y":937.5},{"x":375,"y":925},"Arrow",39,"\\draw [->, >=Stealth] (6.25,-3) -- (7.5,-2.75);","",[0,0,0],[255,255,255],0,false,[0,0,0,0],0.4,{"fontSize":32,"textPlacement":0.5,"isBold":false,"isItalic":false,"hasUnderline":false,"alignmentText":"center"}],[{"x":300,"y":762.5},{"x":300,"y":762.5},"Text",40,"\\node [font=\\normalsize] at (6,0.5) {Input Layer};","Input Layer",[0,0,0],[255,255,255],0,false,17,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":450,"y":762.5},{"x":450,"y":762.5},"Text",41,"\\node [font=\\normalsize] at (9,0.5) {Reservoir Layer};","Reservoir Layer",[0,0,0],[255,255,255],0,false,17,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}],[{"x":600,"y":762.5},{"x":600,"y":762.5},"Text",42,"\\node [font=\\normalsize] at (12,0.5) {Output Layer};","Output Layer",[0,0,0],[255,255,255],0,false,17,0.4,{"isBold":false,"isItalic":false,"hasUnderline":false,"isMathMode":false,"rotation":0}]]
